Optimizing b-Jet Performance in the CMS High-Level Trigger with Run-3 Data

The real-time identification and selection of b-jets play a crucial role in the CMS experiment, particularly in searches involving heavy-flavor jets. The High-Level Trigger (HLT) is designed to efficiently select events of interest while maintaining a manageable output rate of a few kilohertz. This report presents the commissioning and performance evaluation of b-jet triggers in the CMS HLT system using proton-proton collision data collected during Run-3 (2022-2024). Key aspects include algorithm optimization, efficiency studies, and comparisons with offline reconstruction. The results provide valuable insights into the current b-jet selection strategy and highlight potential refinements for future data-taking campaigns.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

